Scattering Observables from Few-Body Densities and Application in Light Nuclei

The Transition Density Amplitude (TDA) method of Griesshammer et al. is applied to compute scattering observables for Compton scattering, threshold neutral pion photoproduction, and elastic pion scattering on the light nuclei Hydrogen 3, Helium 3, Helium 4, and Lithium 6. In this formalism the amplitude factorizes into an irreducible few-body kernel, which encodes the interaction of the probe with the active nucleons, and a transition density amplitude, which carries the nuclear structure information. Because the densities are computed once per nucleus and momentum transfer and then convolved with any process-specific kernel, the same nuclear input is reused across reactions, yielding substantial computational savings over direct evaluation. This factorization is realized in the publicly available Fortran suite DensityScattering, developed as part of the present work; a researcher implementing a new reaction need only supply the corresponding kernel in a prescribed format, with infrastructure for density handling, integration, quantum-number summation, and output already provided. The TDAs are constructed from nuclear wave functions using the semilocal momentum-space regularized chiral potential of Reinert, Krebs, and Epelbaum at cutoffs of 450 and 500 MeV. For Lithium 6, no-core shell model wave functions are evolved under a Similarity Renormalization Group (SRG) transformation; a back-transformation scheme ("SRG-And-Back"), co-developed for the present work, returns the densities to the physical momentum scale and thereby preserves the original chiral ordering. The induced uncertainty is validated against exact Helium 4 results at the 2% level, and convergence studies for Lithium 6 Compton scattering bound the residual uncertainty below 6%.

==> test.txt <==
Test

